Temporal State Machines: Using temporal memory to stitch time-based graph computations

Race logic, an arrival-time-coded logic family, has demonstrated energy and performance improvements for applications ranging from dynamic programming to machine learning. However, the ad hoc mappings of algorithms into hardware result in custom architectures making them difficult to generalize. We systematize the development of race logic by associating it with the mathematical field called tropical algebra. This association between the mathematical primitives of tropical algebra and generalized race logic computations guides the design of temporally coded tropical circuits. It also serves as a framework for expressing high level timing-based algorithms. This abstraction, when combined with temporal memory, allows for the systematic generalization of race logic by making it possible to partition feed-forward computations into stages and organizing them into a state machine. We leverage analog memristor-based temporal memories to design a such a state machine that operates purely on time-coded wavefronts. We implement a version of Dijkstra's algorithm to evaluate this temporal state machine. This demonstration shows the promise of expanding the expressibility of temporal computing to enable it to deliver significant energy and throughput advantages.

==> Figures/figure_1_revised.pdf_tex <==
%% Creator: Inkscape 1.0beta1 (32d4812, 2019-09-19), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_1_revised.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{446.61158284bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28646612)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_1_revised.pdf}}%
    \put(0.28398302,0.21798311){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.28402897,0.1843969){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.46358409,0.20118998){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_1_revised.pdf}}%
    \put(0.01577308,0.21763703){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.01581884,0.18405081){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.19537405,0.20084395){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure_1_revised.pdf}}%
    \put(0.55267294,0.21798311){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.55271894,0.1843969){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.7322742,0.20118998){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure_1_revised.pdf}}%
    \put(0.01577308,0.04169482){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.01581884,0.07216951){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.01727853,0.10203218){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure_1_revised.pdf}}%
    \put(0.28446304,0.04169482){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.2845088,0.07216951){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.28596849,0.10203218){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure_1_revised.pdf}}%
    \put(0.82136305,0.21798311){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.82140905,0.1843969){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(1.00096431,0.20118998){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figure_1_revised.pdf}}%
    \put(0.55315291,0.04169482){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.55319872,0.07216951){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.55465841,0.10203218){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figure_1_revised.pdf}}%
    \put(0.82184302,0.04169482){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}A\end{tabular}}}}%
    \put(0.82188883,0.07216951){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}B\end{tabular}}}}%
    \put(0.82334852,0.10203218){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}Q\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figure_1_revised.pdf}}%
    \put(-0.00403807,0.27612785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$A \vee B \iff \min(t_A,t_B)$\end{tabular}}}}%
    \put(0.26465137,0.27612785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$A \wedge B \iff \max(t_A,t_B)$\end{tabular}}}}%
    \put(0.54029901,0.27612785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$A \dashv B \iff \text{inh}_{t_A}(t_B)$\end{tabular}}}}%
    \put(0.80898912,0.27612785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$A \dashv B \iff \text{inh}_{t_A}(t_B)$\end{tabular}}}}%
    \put(0.08125454,0.00472964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.34994426,0.00472964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.61863437,0.00472964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.88732448,0.00472964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/process-graph.pdf_tex <==
%% Creator: Inkscape 1.0beta1 (32d4812, 2019-09-19), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'process-graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{712.56653793bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38223762)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{process-graph.pdf}}%
    \put(0.39554883,0.24291881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{process-graph.pdf}}%
    \put(0.39421672,0.11631878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{process-graph.pdf}}%
    \put(0.55678384,0.28694421){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{process-graph.pdf}}%
    \put(0.55678384,0.20086679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{process-graph.pdf}}%
    \put(0.55678384,0.07517138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{process-graph.pdf}}%
    \put(0.71852849,0.20409024){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{process-graph.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/sample-dataflow.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sample-dataflow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{493.83480042bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46972038)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sample-dataflow.pdf}}%
    \put(-0.00086615,0.34203713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec a$\end{tabular}}}}%
    \put(-0.00086615,0.25091356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec b$\end{tabular}}}}%
    \put(-0.00086615,0.15979001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec c$\end{tabular}}}}%
    \put(-0.00086615,0.06866651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec d$\end{tabular}}}}%
    \put(-0.00086615,0.43316074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sample-dataflow.pdf}}%
  \end{picture}%
\endgroup%

